Random sequential adsorption of aligned rectangles with two discrete orientations: Finite-size scaling effects

We study saturated packings produced according to random sequential adsorption (RSA) protocol built of identical rectangles deposited on a flat, continuous plane. An aspect ratio of rectangles is defined as the length-to-width ratio, $f=l/w$. The rectangles have a fixed unit area (i.e., $l \times w=1$), and therefore, their shape is defined by the value of $f$ ($l=\sqrt{f}$ and $w=1/\sqrt{f}$). The rectangles are allowed to align either vertically or horizontally with equal probability. The particles are deposited on a flat square substrate of side length $L$ (measured in units of particle length, $L \in [20, 1000]$) and periodic boundary conditions are applied along both directions. The finite-size scaling effects are characterized by a scaled anisotropy defined as $\alpha = l/L = \sqrt{f}/L$. We showed that the properties of such packings strongly depend on the value of aspect ratio $f$ and the most significant scaling effects are observed for relatively long rectangles when $l\ge L/2$ (i.e. $\alpha \ge 0.5$). It is especially visible for the mean packing fraction as a function of the scaled anisotropy $\alpha$. The kinetics of packing growth for low to moderate rectangle anisotropy is to be governed by $\ln t/t$ law, where $t$ is proportional to the number of RSA iterations, which is the same as in the case of RSA of parallel squares. We also analyzed global orientational ordering in such packings and properties of domains consisting of a set of neighboring rectangles of the same orientation, and the probability that such domain forms a percolation.

==> reviews.txt <==
----------------------------------------------------------------------
Report of the First Referee -- EC12474/Petrone
----------------------------------------------------------------------

The paper presents a numerical study of a Random Sequential Model (RSA) of
aligned rectangles in finite-size systems, focusing on finite-size effects (the
deposited object sizes are deliberately rather small compared to the system
sizes). The manuscript is written in good English, and the results look to be
sound, but it also contains several flaws in reasoning, which I will present
below.  Another problem I have with the paper is that the authors do not unfold
their story around something "catchy" or "inspiring", neither the problem nor
the techniques used are new. 

For these reasons, I do not recommend the publication of the manuscript in PRE. 


Major issues:
In Section III.B. (pages 10-11) the authors examine the "kinetics of packing
growth". They fit their numerical results to three formulae, (1) - (3), that
were proposed / found for some other RSA models. (BTW, actually, the authors do
not even mention whether they fitted their data to (3) - they should at least
mention what happened when they tried! - otherwise what's the point in writing
down equation (3)?). The point is that they write about fits to very different
formulae (1) and (2) "Both kinetics laws fit well with the numerical data". OK,
so one expects that they provide convincing arguments that either (1) or (2) is
"better" or simply "valid". In fact, in the next sentence, there's such an
argument in favor of eq. (1) , (I'm not sure if the authors did not mistake eq.
(1) for (2) here: only eq. (1) has some exponent to fit to).   However, in the
very next sentence, they claim that the "correct" is (2). Even more
surprisingly, in the next paragraph they insist on using parameter $d$, which
occurs only in formula (1). This is very confusing.            

Also, in Fig 6. the horizontal axis is $ln(t)/t$ and runs from 0 to 0.2.
However, ln(t)/t has a maximum 1/e at t = e. As \theta is rather high here, >
0.41, I can guess the time corresponding to this axis is \approx  t > 12.6. This
should be written in the text. However, in the inset time runs from 0.01. This
rises two questions: 1) what is time here? It is not the number of trials to
deposit a rectangle, but it is unclear what it is. 2) why the main plot does not
show all data points whereas the inset does? It looks as if the authors wanted
to hide something about the main plot and expose fitting problems in the inset. 


Thus, Part III.B needs complete rewriting.

Section III.C presents Fig 8. The problem with the data is that the value of
anisotropy, f, is unknown. This makes the data and the figure, and the whole
section useless. 

Section III.D. 
In this section, the authors investigate percolation in their RSA systems at
saturation. The definition of what percolation is in a continuous RSA model is
generally not trivial, because by definition the objects deposited on the system
neither overlap nor touch. The authors should justify/explain their choice of
algorithm for detecting whether two rectangles are connected.  Moreover, there
seems to be an error in the definition, "A cluster or a domain is built of
identically oriented rectangles that are so close that any other ﬁgure can be
placed between them" - I believe the authors meant "cannot" instead of "can" or
"no" instead of "any".  In the next sentence, the authors justify their choice
as follows: "This deﬁnition is in analogy with one for k-mers on square lattice
[21, 25].", but this justification is rather superficial:  in the discrete case
two k-mers that touch forming a T-shape are considered connected, but in this
manuscript, they're not.  I can guess why this choice was made, but this needs
to be explicitly stated in the paper. However, what I find strange in the
analysis in Sec  II.D is that in Fig. 19, as \alpha goes to 0, the percolation
probability decreases, perhaps to 0, but then, for \alpha very close to 0, it
sharply jumps up to 1. This is unphysical. For me, the limit \alpha \to 0 is
equivalent to l/L \to 0, which st the thermodynamic limit of the system size L
going to infinity. 

One possible explanation for this figure I find is in  the second sentence of
Conclusions:
"In the limit of α → 0 (at a relatively small value of aspect ratio f of
rectangles and very large size of packings L) the ﬁnite size scaling is
practically absent." This suggests that the authors assume that the limit \alpha
\to 0 can be achieved either by taking L \to infty, or by some manipulation of
the aspect ratio f (or both). I can't agree with mixing the two limits;
moreover, I guess f >=1 by its definition (which, however, is never stated
explicitly). This point needs far more consideration. For me what is most
interesting is the thermodynamic limit understood as L \to \infty. From Fig 10,
it seems that in this limit P = 1 for f <= 2 (approximately) and P = 0 for a
wide range of f >= 2, perhaps even for all f >= 2.    


Minor issues:

- Abstract and Intro:
I don't think that $\alpha$ should be called "scaled anisotropy". It has nothing
to do with anisotropy, it is a measure for finite-size effects and should have
something to do with spontaneous symmetry breaking in small systems, that's it. 

-  Figure 1 confuses me. Why there's a lattice shown in it? Is the model
discrete? I don't think so, given that the area of the rectangles is 1. Why
there're 2 shades of blue and red? Why the border between light-red and dark-red
is not aligned with the lattice? This figure cannot be comprehended when printed
on a B&W printer (as I did), please use some (hatched?) patterns or other means
to make it legible on B&W devices.  
- Please CLEARLY state in the introduction or model description if you consider
a continuous or discrete (lattice) RSA model. 
- Discontinuity of plots in Fig. 5 can and should be explored in more detail. To
my understanding, $\alpha =1/2$ is here distinguished because at this value the
excluded volume for parallel rectangles starts to depend on $\alpha$. For \alpha
\approx 1/2  and needle-like rectangles, the excluded volume for a perpendicular
rectangle is \approx 1/4 of the system size, so the kinetics prefers the second
rectangle to be parallel to the first one, and so on, the kinetics prefers a
single cluster of parallel rectangles to grow. If $\alpha = 1 - \epsilon$,
there's a room next to the current rectangle that may be filled in later on.  If
$\alpha = 1 + \epsilon$ this room no longer exists, which I believe explains
this discontinuity. 
- Similarly, if one considers \alpha = 1-\epsilon, one should be able to compute
exactly \theta in the inset to Fig 5, because only parallel arrangement to the
first rectangle is possible if \epsilon is sufficiently small.   For a bit
larger \epsilon, configurations with rectangles perpendicular to the first one
are not much likely, so the result for very small \epsilon should still hold to
a good approximation. This, I believe, should explain a large part of
\theta(\alpha)$ for \alpha > 1/2 in this figure.  
- At several places fit parameters are given without any attempt to estimate
their uncertainties.

----------------------------------------------------------------------
Report of the Second Referee -- EC12474/Petrone
----------------------------------------------------------------------
Report on the manuscript (EC12474), “Random sequential adsorption of aligned rectangles
with two discrete orientations: Finite-size scaling effects”, by L. Petrone, N. Lebovka, and
M. Ciesla, Physical Review E
In this paper, Petrone et al numerically study the RSA of rectangles that have two possible
orientations (horizontal and vertical) and fixed aspect ratio (length-to-width ratio), f = l/w.
The obtained results are interesting and appropriate for PRE. I recommend publication after
the authors have considered the following points:

1) The saturated packing fraction \theta_sat for different values of f is investigated. The
authors found a non-monotonous behavior for \theta_sat versus f: \theta_sat increases for small
values of f, and passes through a maximum around f \approx 1.56. For larger values of f,
the packing fraction decreases and finally, when the particle length l is comparable
with the system size L, the 1D packing fraction is obtained \theta_sat \approx 0.74759...
What is the origin of the maximum in \theta_sat? This is a central (and non-trivial) result
of this paper. It is desirable to add deep analysis of the distribution of rectangles at
the jamming in dependence on f in order to demonstrate origination of the
maximum.

2) The information in Figure 8 is irrelevant. The figure could be removed.

3) The presentation of Section III.D (Percolating clusters) is very poor and very hard to
follow. How is the probability of percolation (and relative statistical errors)
measured? The discussion of Fig. 10 should also be improved. How are solid lines
obtained? And finally, and very important, what is the origin of the minimum in
P(f)? Most readers would probably like to see a more in-depth discussion on the
percolation properties of the system.

Minor comments:
1) Page 7, second line (from bottom to top): Correct the value of max to six significant
figures.
2) The text above Fig. 8 is illegible.
3) The presentation of the figures should be improved (use italics, standardize sizes,
…).
